Private key encryption and recovery in blockchain

The disruptive technology of blockchain can deliver secure solutions without the need for a central authority. In blockchain protocols, assets that belong to a participant are controlled through the private key of an asymmetric key pair that is owned by the participant. Although, this lets blockchain network participants to have sovereignty on their assets, it comes with the responsibility of managing their own keys. Currently, there exists two major bottlenecks in managing keys; $a)$ users don't have an efficient and secure way to store their keys, $b)$ no efficient recovery mechanism exists in case the keys are lost. In this study, we propose secure methods to efficiently store and recover keys. For the first, we introduce an efficient encryption mechanism to securely encrypt and decrypt the private key using the owner's biometric signature. For the later, we introduce an efficient recovery mechanism using biometrics and secret sharing scheme. By applying the proposed key encryption and recovery mechanism, asset owners are able to securely store their keys on their devices and recover the keys in case they are lost.

==> maydar-notes.txt <==
https://arxiv.org/pdf/1706.03744.pdf J. Hammudoglu, J. Sparreboom, J. Rauhamaa, J. Faber, L. Guerchi, I. P. Samiotis, and S. Rao,
  he wrote an implementation of fingerprint matching on android
  using camera. he takes care of image processing part and the app part.
  he hosted his code here: https://github.com/jorenham/fingerblox
  
https://github.com/rtshadow/biometrics
  fingerprint system using python.
  he has minutia extract with sketelon and thinning, poincare index detection, image draw,
  planning to use this.
  
The FVS C code is working on Mac.
The hashing-reed solomon and cartesioan transform implented on Mac.
Need to use alignment with poincare index 
  
https://github.com/adafruit/Adafruit-Fingerprint-Sensor-Library  
https://learn.adafruit.com/adafruit-optical-fingerprint-sensor
  Device for fingerprint 
  Can be implemented to cars, safes etc. the library is on github
  device is 50$
  

UNDER Lit-review:
follow the thesesis.
 . it has how to implement.
 the C library for fingerprint (Fingerprint Verification System): http://fvs.sourceforge.net/download.html

for java and c#: https://sourceafis.machinezoo.com/ 
 ..
 worked 
 on bc server:
  have /home/bc/fvs
  cd /home/bc/fvs/fvs-0.0.5
  mkdir /home/bc/fvs/libfvs005
   ./configure --prefix=/home/bc/fvs/libfvs005
   make
   make install
   export LD_LIBRARY_PATH=$LD_LIBRARY_PATH:/home/bc/fvs/libfvs005/lib
   cd /home/bc/fvs/libfvs005/bin
 
 did not work
  cd /home/bc/fvs/fvs-0.1.1/
   sudo apt-get install graphicsmagick-libmagick-dev-compat      
   cp /home/bc/fvs/fvs-0.0.5/config* /home/bc/fvs/fvs-0.1.1/
   rm /home/bc/fvs/libfvs011/*
   ./configure --prefix=/home/bc/fvs/libfvs011
   make
   make install
 
 - did not work
 cd /home/bc/fvs/fvs2/fvs-0.1.0/
    #sudo apt-get install graphicsmagick-libmagick-dev-compat      
    #cp /home/bc/fvs/fvs-0.0.5/config* /home/bc/fvs/fvs-0.1.1/
    mkdir -p /home/bc/fvs/libfvs010/
    rm /home/bc/fvs/libfvs010/*    
    ./configure --prefix=/home/bc/fvs/libfvs010
    make
   make install
   
export PATH="/usr/some/path/GraphicsMagick-config:$PATH"   
export CFLAGS="I/usr/local/include/ImageMagick-7/"
   

Introduction:

{Blockchain Technology}

{what_controlled_with_keys}

%salih
Usually, transactions sign by sender¡¯s private key or a key related to private key.



Introduction: 
to our knowledge, there is no system that provides biometric key encryption and recovery. 

Therefore it is vital to begin studying its impact and experimenting with its future possibilities.



The advent of Blockchain technology has created an opportunity for trust.
For people to own assets.
Bitcoin and other cryptocurrencies , assets are money.
Identity is another part where asset is identity and identity based records.
The main idea is that assets are controlled through cryptographic keys.
Cryptographic keys determines ownership.
Therefore securely and efficiently storing keys to increase:
 . security
    . owner based biometrics
 . at the same time usability
    . on owners devices

second problem:    
 . recovery
 . if lost how to recover
 
since there is no central authority in Blockchain,
key storage and recovery is vital. 
if there was central authority then 
you could have recover yourdata. or is there is a malicious transactions 
you can consult to the central authoriy. 
With Blockchain, asset owners bear more burdens and responsibility. 
They have to control ownership. 


--Describe Blockchain, paraphrase from paper
 . describe main technologies constutuing blockchain
   . pki, hashing, signatures
- describe what you control with your private key:
 . basically your identity on the network
 . asset ownership
   - asset could be crypto-currency, data, identity records,   
 . your signature (verifiable credentials)
   - as holder
   - as issuer   
 . your consent (includes your signature)
 . used in kyc
 . authentication
 . permissions given by you, in asset sharing
 
%private keys in
. DIDs
 - includes public/private keys
. Verifiable credentials
 - for signing, attesting
 
%paper
In Blockchain, Digital signatures are utilized in verifying authenticity 
of digitally signed transactions. For instance, in Bitcoin system, 
only transactions initiated by the asset owner itself are verified, 
which means asset owners can only spend the assets they own, 
and this is ensured via the concept of digital signatures.

%paper - sharing vc - consent
When an identity owner shares a verifiable credential with a verifier, a proof of the sharing agreement (consent receipt) 
is generated and kept on the ledger. A concept receipt is signed by both identity owner and the verifier, and it includes 
their DIDs and the shared attributes names and data types without any of private information. The proof of a concept receipt 
is a cryptographic hash of the receipt, which is stored on the ledger. By this mechanism, tamper-proof evidences of sharing 
agreement of verifiable credentials are maintained, in case they are required in the future.

%paper - fabric -identity, signature
Identities are essential in Hyperledger Fabric, since apart from asset ownership, resource and access permissions management 
is also determined by actors' identity.

%walmart
private key encryption
assets are patients medical data

--describe how with private key the assets are controlled in Blockchain
-- give example of POW, POS and PBFT systems.
. for instance describe why you cannot spend someone else money on Bitcoin
this will explain the ownership and control of assets.
When a transaction is initiated, transaction details including sender, 
receiver, digital asset amount being sent, 
and the timestamp indicating the time of the transaction is hashed 
and broadcasted to the pending transaction pool. 
And the miners verifies the signature first with sender's public key.
Signature is signed with sender's private key.

%paper
``decentralized digital identity'' is a major part and 
perhaps the starting point of a Blockchain network

%paper
In Blockchain, asset owners are identified by asymmetric cryptographic 
(public-key cryptography) keys (explained in section \ref{pki}). 

%paper
Blockchain provides an efficient implementation of public-key cryptography 
and hashing, which: 
 can be extended for digital identity ownership: asset ownership	
 helps ensuring integrity and authenticity of identity based records:
   integrity and authenticity of records.
    so if someone has your private key, they may send 
    fake data on behalf of you(baskasini kandirarak).
 can be utilized for third-party attestation of records.
   for attestation, someone can have your private key. And can 
   attest fake data. So imagine if a University's private key is stolen 
   then fake diplomas can be signed and attested.

%paper
In Bitcoin system, ownership transfer is called ``payment,'' in which digital asset is the digital currency (also called Bitcoin), and  
the owners are Bitcoin wallet owners identified by asymmetric cryptographic keys.
 
check existing solutions: 

Problems:
 . trying to remember the private key. is too long.
 . devestasting consequences if private key is comprimised
   - give use case examples as table or something
 
 

Blockchain technology can deliver secure solutions by integrating trust in the network itself. 
As for digital identity management, 
Blockchain lets identity owners to have sovereignty of their identity and identity based personal records, 
control access to their records and enables identity owners to share minimum amount of information while ensuring integrity 
and trust.

potential benefits of employing Blockchain technology for a more efficient identity system.

keeping keys in plain has inefficiencies in terms of security,
cold storage usability, 
As a matter of the fact, it has become crucial for a more efficient key keeping system.


Our study focuses on using Blockchain technology for identity management. 
The paper is organized as follow, 

%Paper, how to
The details of cryptographic key pairs (public and encrypted private keys) 
of DIDs that belong to the user's self-sovereign identity are stored on 
user's devices, such as mobile phones. While public keys are stored in 
non-encrypted form, corresponding private keys are stored in encrypted 
form. A private key is encrypted in such that it can only be decrypted 
using a biometric signature of the identity owner, as fingerprint, facial 
feature, an iris or a retina. Encrypting private keys provide multi-factor 
and identity owner-specific authentication in order to be allowed access to the identity details. 
Figure \ref{fig-sol-new-user-did-ddo} shows an example of how self-sovereign identity is stored on a 
user device and pairwise decentralized identifiers.

%Paper, authentication
In this case, identity owners are required to prove that they have control the private key 
of a public key associated with their identity.

